LRG-BEASTS: sodium absorption and Rayleigh scattering in the atmosphere of WASP-94A b using NTT/EFOSC2

We present an optical transmission spectrum for WASP-94A b, the first atmospheric characterisation of this highly-inflated hot Jupiter. The planet has a reported radius of $1.72^{+0.06}_{-0.05}$ R$_{\textrm{Jup}}$, a mass of only $0.456^{+0.032}_{-0.036}$ M$_{\textrm{Jup}}$, and an equilibrium temperature of $1508 \pm 75$ K. We observed the planet transit spectroscopically with the EFOSC2 instrument on the ESO New Technology Telescope (NTT) at La Silla, Chile: the first use of NTT/EFOSC2 for transmission spectroscopy. We achieved an average transit-depth precision of $128$ ppm for bin widths of $\sim200$ Angstrom. This high precision was achieved in part by linking Gaussian Process hyperparameters across all wavelength bins. The resulting transmission spectrum, spanning a wavelength range of $3800 - 7140$ Angstrom, exhibits a sodium absorption with a significance of $4.9\sigma$, suggesting a relatively cloud-free atmosphere. The sodium signal may be broadened, with a best fitting width of $78_{-32}^{+67}$ Angstrom in contrast to the instrumental resolution of $27.2 \pm 0.2$ Angstrom. We also detect a steep slope in the blue end of the transmission spectrum, indicating the presence of Rayleigh scattering in the atmosphere of WASP-94A b. Retrieval models show evidence for the observed slope to be super-Rayleigh and potential causes are discussed. Finally, we find narrow absorption cores in the CaII H&K lines of WASP-94A, suggesting the star is enshrouded in gas escaping the hot Jupiter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
